EvoChain: a Recovery Approach for Permissioned Blockchain Applications

Blockchain technology supports decentralized, consensus-driven data storage and processing, ensuring integrity and auditability. It is increasingly adopted for use cases with multiple stakeholders with shared ownership scenarios like digital identity and supply chain management. However, real-world deployments face challenges with mistakes and intrusions. This article presents EvoChain, a chaincode framework extension introducing controlled mutability for data redaction and recovery under time-limited or specific conditions. This mechanism allows corrections during a grace period before immutability takes effect. We validated our approach using WineTracker, a Hyperledger Fabric-based supply chain application. It enables some users to cancel unwanted operations while preserving the blockchain security and maintaining data consistency. Performance evaluations showed minimal overhead with functional benefits.

==> Data/cancel1_evo.dat <==
Round   Name    SendRate    AvgLatency    Throughput
1	createGrapes	357.5	25.68	191.8
1	sellGrapes	423.2	23.99	202.1
1	transformGrapes	424.1	16.63	225.4
1	cancelCreateGrapes	447.6	27.76	183.8


==> Data/cancel2_evo.dat <==
Round   Name    SendRate    AvgLatency    Throughput
2	createGrapes	404.1	9.52	260.9
2	sellGrapes	439.6	18.72	217.8
2	transformGrapes	430.7	16.17	226.7
2	cancelCreateGrapes	431.2	28.81	179.8

==> Data/cancel3_evo.dat <==
Round   Name    SendRate    AvgLatency    Throughput
3	createGrapes	406.1	9.35	263.5
3	sellGrapes	437.6	20.70	209.5
3	transformGrapes	430.2	17.21	221.2
3	cancelCreateGrapes	448.5	28.38	180.3

==> Data/cancel4_evo.dat <==
Round   Name    SendRate    AvgLatency    Throughput
4	createGrapes	410.3	9.51	261.6
4	sellGrapes	440.9	19.62	211.7
4	transformGrapes	428.4	17.07	222.4
4	cancelCreateGrapes	454.1	29.05	178.1

==> Data/cancel5_evo.dat <==
Round   Name    SendRate    AvgLatency    Throughput
5	createGrapes	405.0	10.07	257.4
5	sellGrapes	439.3	20.82	208.1
5	transformGrapes	429.7	17.87	217.1
5	cancelCreateGrapes	452.5	29.95	172.6

==> Data/func_evo1.dat <==
Name            AvgLatency(s)    Throughput(TPS)    AvgMemory(MB)
createGrapes    31.02              166.1              383.875
sellGrapes      23.64              201.9              420
transformGrapes 18.94              215.0              444
sellBulk        17.95              216.3              459
transformBulk   20.94              206.6              471.25
labelBottles    47.44              121.2              495.625
sellDistributor 57.15              109.0              506.25
sellRetailer    57.84              108.4              510.5
sellConsumer    56.85              108.5              516
checkBottle     24.32              185.3              488.875


==> Data/func_wine1.dat <==
Name            AvgLatency(s)    Throughput(TPS)    AvgMemory(MB)
createGrapes    26.14              189.5              376.75
sellGrapes      21.04              205.9              426
transformGrapes 12.98              239.8             432.375
sellBulk        10.15              258.0              439.375
transformBulk   12.36              242.1              450
labelBottles    40.04              139.2              476.375
sellDistributor 55.19              113.2              500.375
sellRetailer    56.33              111.1              506.75
sellConsumer    55.97              111.4              510.5
checkBottle     11.66              196.5              475.375
